Spectral Networks and Betti Lagrangians

We introduce and develop the theory of spectral networks in real contact and symplectic topology. First, we establish the existence and pseudoholomorphic characterization of spectral networks for Lagrangian fillings in the cotangent bundle of a smooth surface. These are proven via analytic results on the adiabatic degeneration of Floer trajectories and the explicit computation of continuation strips. Second, we construct a Family Floer functor for Lagrangian fillings endowed with a spectral network and prove its equivalence to the non-abelianization functor. In particular, this implies that both the framed 2d-4d BPS states and the Gaiotto-Moore-Neitzke non-abelianized parallel transport are realized as part of the $A_\infty$-operations of the associated 4d partially wrapped Fukaya categories. To conclude, we present a new construction relating spectral networks and Lagrangian fillings using Demazure weaves, and show the precise relation between spectral networks and augmentations of the Legendrian contact dg-algebra.

==> figures/tree.tikz <==
\usetikzlibrary{decorations.pathmorphing}
\usetikzlibrary{decorations.markings}
\tikzstyle{level 1}=[level distance=3.5cm, sibling distance=3.5cm]
\tikzstyle{level 2}=[level distance=3.5cm, sibling distance=2cm]
% Define styles for bags and leafs
%\tikzstyle{bag} = [text width=4em, text centered]
%\tikzstyle{end} = [circle, minimum width=3pt,fill, inner sep=0pt]
\tikzset{
	red/.style={draw=red,
		, postaction={decorate},
		decoration={markings}},
	blue/.style={draw=blue, 
		postaction={decorate},
		decoration={markings}}, 
	null/.style={draw=blue, 
		postaction={decorate},
		decoration={markings}}, 
}
% The sloped option gives rotated edge labels. Personally
% I find sloped labels a bit difficult to read. Remove the sloped options
% to get horizontal labels. 
\begin{tikzpicture}[
	thick,
	% Set the overall layout of the tree
	level/.style={level distance=2cm},
	level 2/.style={sibling distance=2.6cm},
	level 3/.style={sibling distance=1cm}
	]
	\coordinate
	child[grow=left]{
		edge from parent[red]
	}
	% I have to insert a dummy child to get the tree to grow
	% correctly to the right.
	child[grow=right, level distance=0pt] {
		child{
			child{
				node {$b_2^4$}
				edge from parent [red]
			}
			child{
				child{
					node {$b_2^3$}
					edge from parent [black]
				}
				child{
					child{
						node {$b_6^2$}
						edge from parent [blue]
					}
					child{
						node {$b_5^2$}
						edge from parent [blue]
					}
					edge from parent [black]
				}
				edge from parent [black]
			}
			edge from parent [red]
		}
		child{
			child{
				child{
					node {$b_2^2$}
					edge from parent [blue]
				}
				child{
					child{
						node {$b_1^2$}
						edge from parent [blue]
					}
					child{
						node {$b_1^3$}
						edge from parent [black]
					}
					edge from parent [blue]
				}
				edge from parent [black]
			}
			child{
				node {$b_1^4$}
				edge from parent [red]
			}
			edge from parent [red]
		}
	};
\end{tikzpicture}

==> figures/tree0.tikz <==
% Set the overall layout of the tree
\tikzstyle{level 1}=[level distance=3.5cm, sibling distance=3.5cm]
\tikzstyle{level 2}=[level distance=3.5cm, sibling distance=2cm]

% Define styles for bags and leafs
%\tikzstyle{bag} = [text width=4em, text centered]
%\tikzstyle{end} = [circle, minimum width=3pt,fill, inner sep=0pt]
\tikzset{
	red/.style={draw=red,
		, postaction={decorate},
		decoration={markings}},
	blue/.style={draw=blue, 
		postaction={decorate},
		decoration={markings}}, 
	null/.style={draw=blue, 
		postaction={decorate},
		decoration={markings}}, 
}

% The sloped option gives rotated edge labels. Personally
% I find sloped labels a bit difficult to read. Remove the sloped options
% to get horizontal labels. 
\begin{tikzpicture}[
	thick,
	% Set the overall layout of the tree
	level/.style={level distance=2cm},
	level 2/.style={sibling distance=2.6cm},
	level 3/.style={sibling distance=1cm}
	]
	\coordinate
	child[grow=left]{
		edge from parent
	}
	% I have to insert a dummy child to get the tree to grow
	% correctly to the right.
	child[grow=right, level distance=0pt] {
		child{
			child{
				node {}
				edge from parent 
			}
			child{
				child{
					node {}
					edge from parent 
				}
				child{
					child{
						node {}
						edge from parent 
					}
					child{
						node {}
						edge from parent 
					}
					edge from parent
					node (n1) [above] {}
					node (n2) [below] {}
				}
				edge from parent 
			}
			edge from parent 
		}
		child{
			child{
				child{
					node {}
					edge from parent 
				}
				child{
					child{
						node {}
						edge from parent 
					}
					child{
						node {}
						edge from parent 
					}
					edge from parent 
				}
				edge from parent 
			}
			child{
				node {}
				edge from parent 
			}
			edge from parent 
		}
	};
	\draw[dashed, shorten <=-0.5mm, shorten >=-0.5mm] 
	([xshift=5mm,yshift=0mm] n1.north)       -- ([xshift=5mm, yshift=-0.5mm] n2.south);
\end{tikzpicture}

==> figures/tree2.tikz <==
% Set the overall layout of the tree
\tikzstyle{level 1}=[level distance=3.5cm, sibling distance=3.5cm]
\tikzstyle{level 2}=[level distance=3.5cm, sibling distance=2cm]

% Define styles for bags and leafs
%\tikzstyle{bag} = [text width=4em, text centered]
%\tikzstyle{end} = [circle, minimum width=3pt,fill, inner sep=0pt]
\tikzset{
	red/.style={draw=red,
		, postaction={decorate},
		decoration={markings}},
	blue/.style={draw=blue, 
		postaction={decorate},
		decoration={markings}}, 
	null/.style={draw=blue, 
		postaction={decorate},
		decoration={markings}}, 
	treenode/.style = {align=center, inner sep=0pt, text centered,
		font=\sffamily},
	arn_n/.style = {treenode, circle, black, font=\sffamily\bfseries, draw=black,
		fill=white, text width=0.8em}
}

% The sloped option gives rotated edge labels. Personally
% I find sloped labels a bit difficult to read. Remove the sloped options
% to get horizontal labels. 
\begin{tikzpicture}[
	thick,
	% Set the overall layout of the tree
	level/.style={level distance=2cm},
	level 2/.style={sibling distance=2.6cm},
	level 3/.style={sibling distance=1cm}
	]
	\coordinate
	child[grow=left]{
		edge from parent[red]
		node [above] {$A$}
	}
	% I have to insert a dummy child to get the tree to grow
	% correctly to the right.
	child[grow=right, level distance=0pt] {
		child{
			child{
				child{
					node {$b_2^4$}
					edge from parent [red]
				}
				child{
					node {$b_2^3$}
					edge from parent [red]
				}
				child{
					child{
						node {$b_6^2$}
						edge from parent [blue]
					}
					child{
						node {$b_5^2$}
						edge from parent [blue]
					}
					edge from parent [red] %{$3$}
					node [above] {$D$}
				}
				node [arn_n] {$v$}
				edge from parent [red] 
				node (n2) [above] {$C$}
				node (n3) [below] {}
			}
			node [arn_n] {$v$}
			edge from parent [red] %{$1$}
		}
		child{
			child{
				child{
					node {$b_2^2$}
					edge from parent [blue]
				}
				child{
					child{
						node {$b_1^2$}
						edge from parent [blue]
					}
					child{
						child{
							node {$b_1^3$}
							edge from parent [red]
						}
						node [arn_n] {$s$}
						edge from parent [blue]
					}
					edge from parent [blue]
				}
				edge from parent [blue]
			}
			child{
				node {$b_1^4$}
				edge from parent [red]
			}
			node [arn_n] {$v$}
			edge from parent [red] 
			node [above] {$B$}
		}
	};
	\draw[dashed, shorten <=-2mm, shorten >=-2mm] 
	([xshift=5mm,yshift=0mm] n2.north)       -- ([xshift=5mm, yshift=-1mm] n3.south);
\end{tikzpicture}
